Growth and structure of multiphase gas in the cloud-crushing problem with cooling

We revisit the problem of the growth of dense/cold gas in the cloud-crushing setup with radiative cooling. The relative motion between the dense cloud and the diffuse medium produces a turbulent boundary layer of mixed gas with a short cooling time. This mixed gas may explain the ubiquity of the range of absorption/emission lines observed in various sources such as the circumgalactic medium and galactic/stellar/AGN outflows. Recently Gronke & Oh showed that the efficient radiative cooling of the mixed gas can lead to the continuous growth of the dense cloud. They presented a threshold cloud size for the growth of dense gas which was contradicted by the more recent works of Li et al. & Sparre et al. These thresholds are qualitatively different as the former is based on the cooling time of the mixed gas whereas the latter is based on the cooling time of the hot gas. Our simulations agree with the threshold based on the cooling time of the mixed gas. We argue that the radiative cloud-crushing simulations should be run long enough to allow for the late-time growth of the dense gas due to cooling of the mixed gas but not so long that the background gas cools catastrophically. Moreover, the simulation domain should be large enough that the mixed gas is not lost through the boundaries. While the mixing layer is roughly isobaric, the emissivity of the gas at different temperatures is fundamentally different from an isobaric single-phase steady cooling flow.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
